ESpRESSO -- Forward modeling Roman Space Telescope spectroscopy

We describe the software package $\texttt{ESpRESSO}$ - [E]xtragalactic [Sp]ectroscopic [R]oman [E]mulator and [S]imulator of [S]ynthetic [O]bjects, created to emulate the slitless spectroscopic observing modes of the Nancy Grace Roman Space Telescope (Roman) Wide Field Instrument (WFI). We combine archival Hubble Space Telescope (HST) imaging data of comparable spatial resolution with model spectral energy distributions to create a data-cube of flux density as a function of position and wavelength. This data-cube is used for simulating a nine detector grism observation, producing a crowded background scene which model field angle dependent optical distortions expected for the grism. We also demonstrate the ability to inject custom sources using the described tools and pipelines. In addition, we show that spectral features such as emission line pairs are unlikely to be mistaken as off order contaminating features and vice versa. Our result is a simulation suite of half of the eighteen detector array, with a realistic background scene and injected Ly$\alpha$ emitter (LAE) galaxies, realized at 25 position angles (PAs), 12 with analogous positive and negative dithers, Using an exposure time of 10ks per PA, the full PA set can be used as a mock deep Roman grism survey with high (synthetic) LAE completeness for developing future spectral data analysis tools.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
